Impact of Spatial and Technology Aggregation on Optimal Energy System Design

Designing an optimal energy system with large shares of renewable energy sources is computationally challenging. Considering greater spatial horizon and level of detail, during the design, exacerbates this challenge. This paper investigates spatial and technology aggregation of energy system model, as a complexity-reduction technique. To that end, a novel two-step aggregation scheme based on model parameters such as Variable Renewable Energy Sources (VRES) time series and capacities, transmission capacities and distances, etc, is introduced. First, model regions are aggregated to obtain reduced region set. The aggregation is based on a holistic approach that considers all model parameters and spatial contiguity of regions. Next, technology aggregation is performed on each VRES, present in each newly-defined region. Each VRES is aggregated based on the temporal profiles to obtain a representative set. The impact of these aggregations on accuracy and computational complexity of a cost-optimal energy system design is analyzed for a European energy system scenario.The aggregations are performed to obtain different combinations of number of regions and VRES types, and the results are benchmarked against initial spatial resolution of 96 regions and 68 VRES types in each region. The results show that the system costs deviate significantly when lower number of regions and/or VRES types are considered. As the spatial resolution is increased in terms of both number of regions and VRES types, the system cost fluctuates at first and stabilizes at some point, approaching the benchmark value. Optimal combination can be determined based on an acceptable cost deviation and the point of stabilization. For instance, if <5% deviation is acceptable, 33 regions and 38 VRES types in each region is optimal. With this setting, the system cost is under-estimated by 4.42% but the run time is reduced by 92.95%.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 
